Capture of stars into gaseous discs around massive black holes: Alignment, circularization and growth

The majority of massive black holes (MBHs) likely hosted gas discs during their lifetimes. These could either be long-lived active galactic nuclei (AGN) discs, or shorter-lived discs formed following singular gas infall events, as was likely the case in our own Galactic Center. Stars and compact objects in such environments are therefore expected to interact with the gaseous disc as they go through it, and potentially become aligned and fully embedded within it. The interactions of embedded stars with the gas could give rise to a plethora of physical processes affecting the stars, including growth through accretion of gas, migration in the disc, stellar captures, and mergers with other stars. The impact of such processes strongly depends on the population of stars that eventually align with the disc and become embedded in it. Here we make use of analytic tools to analyze the alignment process, accounting for both geometric drag and gas dynamical friction. We find that up to $\sim 50\%$ of main sequence stars and stellar mass black holes in the central 0.1 pc can align with AGN discs in the Galactic Center and similar galactic nuclei. The orbits of aligned stars are typically circularized and are prograde with respect to the AGN disc. Furthermore, alignment and accretion are intimately linked, and the capture of stars by an AGN disc can potentially explain the origin of the young stellar disc in the Galactic Center with a top-heavy mass function, even without the need for a star-formation event.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
